Adjustment with Three Continuous Variables

Spurious association between X and Y may be due to a confounding variable W. Statisticians may adjust for W using a variety of techniques. This paper presents the results of simulations conducted to assess the performance of those techniques under various, elementary, data-generating processes. The results indicate that no technique is best overall and that specific techniques should be selected based on the particulars of the data-generating process. Here we show how causal graphs can guide the selection or design of techniques for statistical adjustment. R programs are provided for researchers interested in generalization.

==> RCode.txt <==
Confounding

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
x=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*x+(1/sqrt(3))*w+rnorm(30,0,1/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X->Y")
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),ylim=c(-1,2),boxwex=.3,main="X-Y")
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*y+(1/sqrt(3))*w+rnorm(30,0,1/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X<-Y")
abline(v=0)









Confounding Twisted

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
x=-(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*x+(1/sqrt(3))*w+rnorm(30,0,1/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),ylim=c(-1,2),boxwex=.3,main="X->Y")
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=-(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),ylim=c(-1,2),boxwex=.3,main="X-Y")
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*y+-(1/sqrt(3))*w+rnorm(30,0,1/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),ylim=c(-1,2),boxwex=.3,main="X<-Y")
abline(v=0)



Colliders

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider 
x=rnorm(30,0,1)
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*x+(1/sqrt(3))*y+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X->Y")
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider 
y=rnorm(30,0,1)
x=rnorm(30,0,1)
w=(1/sqrt(3))*y+(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X-Y")
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider ### partial y wins
y=rnorm(30,0,1)
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*y+(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X<-Y")
abline(v=0)


Twisted Colliders

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider 
x=rnorm(30,0,1)
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
w=-(1/sqrt(3))*x+(1/sqrt(3))*y+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X->Y")
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider 
y=rnorm(30,0,1)
x=rnorm(30,0,1)
w=(1/sqrt(3))*y+-(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X-Y")
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.collider ### partial y wins
y=rnorm(30,0,1)
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*y+-(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.collider 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)



Instrument

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.instrument  
w=rnorm(30,0,1)
x=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
###end.instrument
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X->Y")
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.instrument
w=rnorm(30,0,1)
y=rnorm(30,0,1)
x=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
###end.instrument
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,ylim=c(-1,2),main="X-Y")
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.instrument  ### just barely better here
w=rnorm(30,0,1)
y=rnorm(30,0,1)
x=(1/sqrt(3))*w+(1/sqrt(3))*y+rnorm(30,0,1/sqrt(3))
###end.instrument
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)


Weak Confounding

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
x=rnorm(30,0,1)
y=(1/sqrt(3))*x+(1/sqrt(3))*w+rnorm(30,0,1/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->Y",ylim=c(-1,2))
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=rnorm(30,0,1)
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.confounder 
w=rnorm(30,0,1)
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
###end.confounder 
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)



PostT

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.treatment.irrelevant
x=rnorm(30,0,1)
w=-(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.treatment.irrelevant
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->Y",ylim=c(-1,2))
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.treatment.irrelevant
y=rnorm(30,0,1)
x=rnorm(30,0,1)
w=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.treatment.irrelevant
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.treatment.irrelevant
y=rnorm(30,0,1)
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.treatment.irrelevant
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)


PostR

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.response.irrelevant
x=rnorm(30,0,1)
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.response.irrelevant
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->Y",ylim=c(-1,2))
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.response.irrelevant
y=rnorm(30,0,1)
x=rnorm(30,0,1)
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.response.irrelevant
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.post.response.irrelevant
y=rnorm(30,0,1)
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
###end.post.response.irrelevant
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)



Irr

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.irrelevant
x=rnorm(30,0,1)
y=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
w=rnorm(30,0,1)
###end.irrelevant
###v=(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->Y",ylim=c(-1,2))
abline(v=(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.irrelevant
y=rnorm(30,0,1)
x=rnorm(30,0,1)
w=rnorm(30,0,1)
###end.irrelevant
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.irrelevant   ### about a three-way tie
y=rnorm(30,0,1)
x=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
w=rnorm(30,0,1)
###end.irrelevant
###v=0   
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)


FChain

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain
x=rnorm(30,0,1)
w=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*w+(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.chain
###v=(1/sqrt(3))*(1/sqrt(3))+(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->Y",ylim=c(-1,2))
abline(v=(1/sqrt(3))*(1/sqrt(3))+(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain.nodirect
x=rnorm(30,0,1)
w=(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
###end.chain.nodirect
###v=(1/sqrt(3))*(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=(1/sqrt(3))*(1/sqrt(3)))

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain
x=rnorm(30,0,1)
w=-(1/sqrt(3))*x+rnorm(30,0,sqrt(2)/sqrt(3))
y=(1/sqrt(3))*w+(1/sqrt(3))*x+rnorm(30,0,1/sqrt(3))
###end.chain
###v=(1/sqrt(3))*(1/sqrt(3))+(1/sqrt(3))
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X->nY",ylim=c(-1,2))
abline(v=-(1/sqrt(3))*(1/sqrt(3))+(1/sqrt(3)))








BChain

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain.backwards
y=rnorm(30,0,1)
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
x=-(1/sqrt(3))*w+(1/sqrt(3))*y+rnorm(30,0,1/sqrt(3))
###end.chain.backwards
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(mfrow=c(3,1))
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-nY",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain.backwards
y=rnorm(30,0,1)
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*w+rnorm(30,0,sqrt(2)/sqrt(3))
###end.chain.backwards
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X-Y",ylim=c(-1,2))
abline(v=0)

###Making a plot
library(nonrandom)  
k=1000	### must be even (no longer true since continuous data)
vb=numeric(k) 
vr=numeric(k)
#vpx=numeric(k)
vpy=numeric(k)
vfy=numeric(k)
#vpxy=numeric(k) 
for (i in 1:k)
{
###begin.chain.backwards
y=rnorm(30,0,1)
w=(1/sqrt(3))*y+rnorm(30,0,sqrt(2)/sqrt(3))
x=(1/sqrt(3))*w+(1/sqrt(3))*y+rnorm(30,0,1/sqrt(3))
###end.chain.backwards
###v=0
f=lm(x~w)$fitted.values
g=lm(y~w)$residuals
vb[i]=summary(lm(y~x))$coefficients[2,1] 
vr[i]=summary(lm(y~x+w))$coefficients[2,1] 
vpy[i]=summary(lm(g~x))$coefficients[2,1]
vfy[i]=summary(lm(y~f))$coefficients[2,1]
}
par(las=1)
par(mar=c(5, 9, 4, 2) + 0.1)
boxplot(vb,vr,vpy,vfy,xlab=c("Estimate for causal effect of X on Y"),horizontal=T,names=c(vb="Simple Regression",vr="Multiple Regression",vpy="Residual Y",vfy="Fitted X"),boxwex=.3,main="X<-Y",ylim=c(-1,2))
abline(v=0)
